Rethinking Generative Methods for Image Restoration in Physics-based Vision: A Theoretical Analysis from the Perspective of Information

End-to-end generative methods are considered a more promising solution for image restoration in physics-based vision compared with the traditional deconstructive methods based on handcrafted composition models. However, existing generative methods still have plenty of room for improvement in quantitative performance. More crucially, these methods are considered black boxes due to weak interpretability and there is rarely a theory trying to explain their mechanism and learning process. In this study, we try to re-interpret these generative methods for image restoration tasks using information theory. Different from conventional understanding, we analyzed the information flow of these methods and identified three sources of information (extracted high-level information, retained low-level information, and external information that is absent from the source inputs) are involved and optimized respectively in generating the restoration results. We further derived their learning behaviors, optimization objectives, and the corresponding information boundaries by extending the information bottleneck principle. Based on this theoretic framework, we found that many existing generative methods tend to be direct applications of the general models designed for conventional generation tasks, which may suffer from problems including over-invested abstraction processes, inherent details loss, and vanishing gradients or imbalance in training. We analyzed these issues with both intuitive and theoretical explanations and proved them with empirical evidence respectively. Ultimately, we proposed general solutions or ideas to address the above issue and validated these approaches with performance boosts on six datasets of three different image restoration tasks.

==> data/RESIDE-ITS_unet_train_SSIM.csv <==
,num_layers,SSIM
0,1,0.8098717102662218
1,2,0.8615662859014123
2,3,0.9204672410344102
3,4,0.9392378241412116
4,5,0.9443862037068236
5,6,0.9477171253204282
6,7,0.9452389402143501
7,8,0.9480624798012046

==> data/Rain800_unet_test_SSIM.csv <==
,num_layers,SSIM
0,1,0.555511323882217
1,2,0.7224257233038021
2,3,0.7724914955785978
3,4,0.785065872460752
4,5,0.7886013677819829
5,6,0.7855501960012158
6,7,0.7878632545988772
7,8,0.7823403911174044


==> data/SIDD-Small_unet_test_SSIM.csv <==
,num_layers,SSIM
0,1,0.49290379137666546
1,2,0.5607601513468691
2,3,0.5681317233560558
3,4,0.5793498940718668
4,5,0.5759478619586564
5,6,0.5822096902735112
6,7,0.5792131889930939
7,8,0.5808078357888986


==> data/datasets_results_.csv <==
,PSNR,SSIM,PSNR,SSIM,PSNR,SSIM,PSNR,SSIM
DID-MDN,-,-,27.95,0.9087,28.43,0.9349,-,-
DAF-Net,-,-,-,-,30.06,0.953,-,-
HeavyRainRestorer,-,-,-,-,-,-,22.12,0.7821
ID-CGAN,23.98,0.8029,25.99,0.8022,-,-,-,-
pix2pix,23.47,0.7645,26.34,0.7759,28.61,0.9345,25.45,0.7934
pix2pix + LSGAN,24.12,0.8053,29.53,0.8719,30.92,0.9547,-,-
UNet-5 + LSGAN,24.09,0.8045,29.16,0.8745,30.88,0.9653,26.74,0.8564
UNet-5 + LSGAN + DDB,25.08,0.8116,30.77,0.9013,-,-,-,-
UNet-5 + LSGAN + DDB + SCU,25.29,0.8135,31.52,0.9053,31.29,0.9645,27.5,0.8799


==> data/ddb_insert_slots.csv <==
,position,psnr,ssim
0,None,24.022115879361685,0.7823403911174044
1,1st,24.625814513071578,0.7963131237343918
2,1st & 2nd,24.88968593283377,0.8074223663214602
3,1st - 3rd,24.79558415690793,0.8054718914205292
4,1st - 4th,24.874615820995377,0.8081818636723349
5,1st - 5th,24.893574872635085,0.8074894439583045
6,1st - 6th,24.831366400838704,0.808971019676974
7,1st - 7th,24.792336554168767,0.8086392607718799
8,1st - 8th,24.92678169776184,0.8074051150232104


==> data/excessive_abstraction.csv <==
,num_layers,unet-5,conv_encoder_decoder
0,1,0.555511323882217,0.619363547940583
1,2,0.7224257233038021,0.6925029561676216
2,3,0.7724914955785978,0.6594959047781959
3,4,0.785065872460752,0.575748329729171
4,5,0.7886013677819829,0.45759351072417365
5,6,0.7855501960012158,0.3695876023433378
6,7,0.7878632545988772,0.3256964911110703
7,8,0.7823403911174044,0.3050797789762016


==> data/loss_along_training.csv <==
,epoch,loss
0,0,16.913217000000017
1,1,14.300759714285721
2,2,13.640628142857153
3,3,13.237321571428586
4,4,13.003396000000011
5,5,12.841672999999993
6,6,12.841455714285702
7,7,12.789630000000002
8,8,12.589753142857136
9,9,12.481747
10,10,12.367839142857148
11,11,12.365943285714282
12,12,12.188683142857135
13,13,12.285858999999995
14,14,12.29621171428571
15,15,12.142973428571414
16,16,12.046587142857154
17,17,12.012512000000012
18,18,11.959518142857153
19,19,11.744740142857134
20,20,11.781548142857153
21,21,11.664690285714286
22,22,11.585571142857132
23,23,11.51356957142859
24,24,11.531387285714295
25,25,11.509566857142852
26,26,11.370111571428573
27,27,11.288692857142873
28,28,11.268311142857135
29,29,11.329853285714286
30,30,11.331897142857141
31,31,11.263133857142858
32,32,11.111528999999992
33,33,11.132203428571424
34,34,11.018415142857151
35,35,11.029116142857148
36,36,10.952794285714283
37,37,10.959359714285721
38,38,10.9950182857143
39,39,10.783539714285725
40,40,10.810712428571426
41,41,10.88392942857142
42,42,10.878975857142864
43,43,10.811200857142856
44,44,10.906650999999998
45,45,10.797271142857143
46,46,10.776543285714288
47,47,10.566565428571431
48,48,10.70153614285715
49,49,10.61397528571429
50,50,10.641005428571422
51,51,10.665278571428571
52,52,10.54719528571428
53,53,10.574410714285708
54,54,10.560237999999998
55,55,10.568928285714293
56,56,10.460679714285714
57,57,10.377532142857145
58,58,10.405412142857145
59,59,10.34540585714286
60,60,10.40807085714285
61,61,10.249725857142863
62,62,10.384279142857146
63,63,10.357084
64,64,10.267060571428571
65,65,10.193052571428556
66,66,10.23363685714286
67,67,10.184556714285707
68,68,10.19522657142858
69,69,10.20417257142857
70,70,10.150634000000009
71,71,10.08088628571428
72,72,10.124065714285708
73,73,10.134041285714293
74,74,10.168434428571423
75,75,10.017607142857132
76,76,10.076360857142852
77,77,10.108780142857142
78,78,10.003989142857142
79,79,9.965781142857134
80,80,9.969487000000004
81,81,9.916237428571415
82,82,9.960875857142863
83,83,9.926548857142867
84,84,9.916019857142864
85,85,9.913407428571436
86,86,9.882985857142868
87,87,9.792641857142867
88,88,9.816355428571432
89,89,9.801365857142848
90,90,9.844160285714274
91,91,9.897418857142858
92,92,9.844582285714287
93,93,9.773272571428572
94,94,9.794366857142858
95,95,9.741189571428569
96,96,9.710366857142864
97,97,9.660910428571428
98,98,9.688334428571423
99,99,9.73243414285714
100,100,9.653453142857149
101,101,9.663826285714286
102,102,9.742248857142863
103,103,9.681849571428577
104,104,9.624835142857146
105,105,9.61721685714287
106,106,9.577072714285716
107,107,9.572117428571435
108,108,9.571773857142857
109,109,9.559917285714297
110,110,9.56119985714286
111,111,9.450872
112,112,9.591147285714284
113,113,9.701676857142877
114,114,9.515873285714283
115,115,9.561239428571444
116,116,9.510325857142854
117,117,9.449994571428578
118,118,9.507263142857145
119,119,9.41392328571428
120,120,9.454040857142859
121,121,9.321069571428565
122,122,9.471405571428562
123,123,9.49044814285714
124,124,9.322002285714293
125,125,9.37107628571428
126,126,9.408693
127,127,9.319121428571416
128,128,9.369853714285714
129,129,9.36962057142856
130,130,9.351003571428562
131,131,9.25977514285714
132,132,9.263859571428569
133,133,9.269172428571435
134,134,9.339550571428566
135,135,9.378078142857149
136,136,9.244816857142855
137,137,9.315969999999998
138,138,9.230630428571423
139,139,9.263798571428564
140,140,9.339816428571435
141,141,9.240531285714289
142,142,9.254066428571429
143,143,9.270676000000003
144,144,9.225000000000003
145,145,9.257637428571428
146,146,9.301798428571429
147,147,9.167443714285726
148,148,9.336791285714293
149,149,9.134462714285718
150,150,9.316991857142854
151,151,9.206878285714293
152,152,9.108600857142852
153,153,9.164618857142855
154,154,9.094124571428576
155,155,9.22183357142856
156,156,9.073800714285714
157,157,9.107028714285716
158,158,9.096230000000004
159,159,9.09261857142857
160,160,9.104509571428569
161,161,8.955160285714287
162,162,9.078815142857145
163,163,9.036092142857136
164,164,9.050694285714286
165,165,9.029342428571429
166,166,9.109118999999994
167,167,9.058121428571424
168,168,9.008327999999992
169,169,9.037622571428571
170,170,9.00842714285714
171,171,9.087313285714307
172,172,9.037818857142867
173,173,8.990361428571434
174,174,8.965135428571413
175,175,8.941206000000006
176,176,8.956849571428581
177,177,8.872530285714289
178,178,9.022664571428573
179,179,8.886421714285715
180,180,8.970784428571422
181,181,8.924479000000002
182,182,8.89442800000001
183,183,8.937666428571431
184,184,8.964039285714295
185,185,8.906288714285719
186,186,8.868902
187,187,8.781513285714281
188,188,8.96892342857143
189,189,8.881524857142868
190,190,8.977466428571436
191,191,8.857980857142842
192,192,8.982524428571422
193,193,8.88129585714286
194,194,8.822481428571429
195,195,8.820538714285723
196,196,8.857431142857125
197,197,8.825337285714298
198,198,8.727340857142858
199,199,8.899720000000006


==> data/num_ddb_layers.csv <==
,num_layers,psnr,ssim
0,0,24.022115879361685,0.7823403911174044
1,1,24.308853862384474,0.7940426828065927
2,2,24.80968185402508,0.806934669278387
3,3,25.051887341876185,0.810656558894177
4,4,24.98838997293688,0.8131653398667684
5,5,25.177770993249062,0.8201838392251646
6,6,25.277799944072097,0.8207060209870329
7,7,25.419530718749357,0.8238494644013432
8,8,25.446523069080385,0.8286262984402075
9,9,25.60619179689329,0.8301990508749744
10,10,25.494681311539832,0.8314156819176997

